The initial shear field in models with primordial local non-Gaussianity and implications for halo and void abundances

We generalize Doroshkevich's celebrated formulae for the eigenvalues of the initial shear field associated with Gaussian statistics to the local non-Gaussian f_{nl} model. This is possible because, to at least second order in f_{nl}, distributions at fixed overdensity are unchanged from the case f_{nl}=0. We use this generalization to estimate the effect of f_{nl}\ne 0 on the abundance of virialized halos. Halo abundances are expected to be related to the probability that a certain quantity in the initial fluctuation field exceeds a threshold value, and we study two choices for this variable: it can either be the sum of the eigenvalues of the initial deformation tensor (the initial overdensity), or its smallest eigenvalue. The approach based on a critical overdensity yields results which are in excellent agreement with numerical measurements. We then use these same methods to develop approximations describing the sensitivity of void abundances on f_{nl}. While a positive f_{nl} produces more extremely massive halos, it makes fewer extremely large voids. Its effect thus is qualitatively different from a simple rescaling of the normalisation of the density fluctuation field \sigma_8. Therefore, void abundances furnish complementary information to cluster abundances, and a joint comparison of both might provide interesting constraints on primordial non-Gaussianity.

==> readme.txt <==
Enclosed are the revised materials corresponding to 

         The initial shear field in models with primordial local 
       non-Gaussianity and implications for halo and void abundances
                  by Tsz Yan Lam, Ravi K. Sheth, and Vincent Desjacques

for submission to MNRAS. There are 16 pages and 8 figures in the manuscript.

  LSD.tex         LaTeX file of manuscript
  LSD.bbl         BibTex generated bibliography file

  LSDf1.ps        postscript figures have been incorporated
  LSDf2.ps        into main text
  LSDf3.ps        
  LSDf4.ps
  LSDf5.ps
  LSDf6.ps
  LSDf7.ps
  LSDf8.ps

The figures are to be black and white in print, but color online.
I look forward to hearing from you about whether this manuscript is acceptable 
for publication in your journal. Thank you.


Sincerely,

Tsz Yan Lam
Department of Physics and Astronomy
University of Pennsylvania
209 S. 33rd Street
Philadelphia, PA 19104
USA

